Assessing Open Interfaces and Protocols of PLCs for Computation Offloading at Field Level

Programmable logic controllers (PLCs) are the core element of industrial plants in todays deployments. They read sensor values, execute control algorithms, and write output values. Furthermore, industrial plants have lifetimes of one or more decades. Thus, in a realistic Industry 4.0 scenario, these devices have to be integrated in novel systems. In order to apply advanced concepts and technologies, such as computation offloading, which requires data exchange between PLCs and edge cloud, we investigate open communication interfaces of two typical PLCs of Siemens S7 series. Hence, each of the interfaces is analyzed based on plug & play capability, if metadata is provided, protocol efficiency, and performance. For the latter, the smallest possible update time for each of the interfaces will be measured.

==> figures/Leibniz.tikz <==
%
\begin{tikzpicture}
\begin{axis}[%
width=3.5in,
height=2.5in,
%at={(0in,0in)},
%scale only axis,
grid,
grid style={semithick, densely dotted},
xlabel={$n$},
ylabel={$\Delta t_\mathrm{cycle}(n)$ \textcolor{blue}{[s]}/\textcolor{red}{[ms]}},
xmin=0,
xmax=180000,
xtick={0, 20000, 40000, 60000, 80000, 100000, 120000, 140000, 160000}, %11100000},
ymin=0,
ymax=8,
ytick={0, 1, 2, 3, 4, 5, 6},
legend style={at={(2.15 in, 0.3 in)}, anchor=center, draw=black}
%axis background/.style={fill=white},
]


\addplot [color=blue]
  table[row sep=crcr]{%
1000	0.036	\\
2000	0.072	\\
3000	0.109	\\
4000	0.148	\\
5000	0.183	\\
6000	0.218	\\
7000	0.255	\\
8000	0.293	\\
9000	0.327	\\
10000	0.366	\\
11000	0.403	\\
12000	0.437	\\
13000	0.473	\\
14000	0.511	\\
15000	0.549	\\
16000	0.584	\\
17000	0.621	\\
18000	0.658	\\
19000	0.695	\\
20000	0.734	\\
21000	0.767	\\
22000	0.805	\\
23000	0.843	\\
24000	0.877	\\
25000	0.915	\\
26000	0.953	\\
27000	0.99	\\
28000	1.025	\\
29000	1.061	\\
30000	1.099	\\
31000	1.132	\\
32000	1.168	\\
33000	1.208	\\
34000	1.244	\\
35000	1.282	\\
36000	1.317	\\
37000	1.358	\\
38000	1.392	\\
39000	1.424	\\
40000	1.465	\\
41000	1.493	\\
42000	1.536	\\
43000	1.574	\\
44000	1.612	\\
45000	1.65	\\
46000	1.683	\\
47000	1.722	\\
48000	1.755	\\
49000	1.792	\\
50000	1.829	\\
51000	1.869	\\
52000	1.905	\\
53000	1.938	\\
54000	1.977	\\
55000	2.007	\\
56000	2.052	\\
57000	2.086	\\
58000	2.124	\\
59000	2.159	\\
60000	2.197	\\
61000	2.223	\\
62000	2.269	\\
63000	2.307	\\
64000	2.343	\\
65000	2.38	\\
66000	2.413	\\
67000	2.452	\\
68000	2.489	\\
69000	2.526	\\
70000	2.562	\\
71000	2.597	\\
72000	2.639	\\
73000	2.67	\\
74000	2.711	\\
75000	2.746	\\
76000	2.773	\\
77000	2.817	\\
78000	2.857	\\
79000	2.89	\\
80000	2.928	\\
81000	2.966	\\
82000	3.006	\\
83000	3.04	\\
84000	3.075	\\
85000	3.114	\\
86000	3.147	\\
87000	3.19	\\
88000	3.223	\\
89000	3.259	\\
90000	3.297	\\
91000	3.332	\\
92000	3.361	\\
93000	3.407	\\
94000	3.444	\\
95000	3.476	\\
96000	3.506	\\
97000	3.554	\\
98000	3.589	\\
99000	3.622	\\
100000	3.666	\\
101000	3.701	\\
102000	3.735	\\
103000	3.769	\\
104000	3.812	\\
105000	3.839	\\
106000	3.871	\\
107000	3.921	\\
108000	3.953	\\
109000	3.982	\\
110000	4.027	\\
111000	4.065	\\
112000	4.097	\\
113000	4.142	\\
114000	4.177	\\
115000	4.209	\\
116000	4.253	\\
117000	4.287	\\
118000	4.313	\\
119000	4.358	\\
120000	4.394	\\
121000	4.418	\\
122000	4.47	\\
123000	4.507	\\
124000	4.535	\\
125000	4.576	\\
126000	4.612	\\
127000	4.652	\\
128000	4.689	\\
129000	4.716	\\
130000	4.763	\\
131000	4.792	\\
132000	4.827	\\
133000	4.875	\\
134000	4.908	\\
135000	4.943	\\
136000	4.982	\\
137000	5.007	\\
138000	5.057	\\
139000	5.092	\\
140000	5.129	\\
141000	5.163	\\
142000	5.199	\\
143000	5.239	\\
144000	5.271	\\
145000	5.316	\\
146000	5.349	\\
147000	5.39	\\
148000	5.422	\\
149000	5.449	\\
150000	5.497	\\
151000	5.522	\\
152000	5.569	\\
153000	5.608	\\
154000	5.647	\\
155000	5.679	\\
156000	5.716	\\
157000	5.75	\\
158000	5.785	\\
159000	5.828	\\
160000	5.85	\\
161000	5.898	\\
162000	5.921	\\
163000	5.972	\\
164000	5.993	\\
164000 60  \\
};
\addlegendentry{PLC S7-1512}

\addplot [color=red]
  table[row sep=crcr]{%
1000	0.037632	\\
2000	0.070886	\\
3000	0.106542	\\
4000	0.141434	\\
5000	0.176362	\\
6000	0.212177	\\
7000	0.24647	\\
8000	0.282135	\\
9000	0.316097	\\
10000	0.352148	\\
11000	0.385887	\\
12000	0.42447	\\
13000	0.460038	\\
14000	0.493787	\\
15000	0.528092	\\
16000	0.562176	\\
17000	0.598241	\\
18000	0.635171	\\
19000	0.669196	\\
20000	0.705292	\\
21000	0.739646	\\
22000	0.773488	\\
23000	0.809073	\\
24000	0.848203	\\
25000	0.879076	\\
26000	0.909118	\\
27000	0.949289	\\
28000	0.979489	\\
29000	1.016993	\\
30000	1.047808	\\
31000	1.081917	\\
32000	1.118774	\\
33000	1.152816	\\
34000	1.181309	\\
35000	1.215253	\\
36000	1.265744	\\
37000	1.302926	\\
38000	1.333453	\\
39000	1.358556	\\
40000	1.397285	\\
41000	1.428001	\\
42000	1.470874	\\
43000	1.510486	\\
44000	1.537966	\\
45000	1.569654	\\
46000	1.600364	\\
47000	1.636159	\\
48000	1.667152	\\
49000	1.710801	\\
50000	1.750652	\\
51000	1.77877	\\
52000	1.82058	\\
53000	1.867627	\\
54000	1.903337	\\
55000	1.928927	\\
56000	1.959987	\\
57000	1.99234	\\
58000	2.021558	\\
59000	2.053004	\\
60000	2.097897	\\
61000	2.128047	\\
62000	2.168376	\\
63000	2.193664	\\
64000	2.229242	\\
65000	2.270671	\\
66000	2.301858	\\
67000	2.358625	\\
68000	2.374829	\\
69000	2.417249	\\
70000	2.435745	\\
71000	2.473658	\\
72000	2.5192	\\
73000	2.553602	\\
74000	2.584729	\\
75000	2.611052	\\
76000	2.648252	\\
77000	2.693333	\\
78000	2.725944	\\
79000	2.758107	\\
80000	2.792233	\\
81000	2.835461	\\
82000	2.864484	\\
83000	2.901946	\\
84000	3.004777	\\
85000	2.996921	\\
86000	3.005415	\\
87000	3.043679	\\
88000	3.079376	\\
89000	3.134193	\\
90000	3.17459	\\
91000	3.18543	\\
92000	3.221137	\\
93000	3.253103	\\
94000	3.289805	\\
95000	3.322983	\\
96000	3.356792	\\
97000	3.400152	\\
98000	3.433097	\\
99000	3.480449	\\
100000	3.519433	\\
101000	3.527636	\\
102000	3.561286	\\
103000	3.68825	\\
104000	3.636008	\\
105000	3.670699	\\
106000	3.736414	\\
107000	3.771699	\\
108000	3.78134	\\
109000	3.837825	\\
110000	3.84496	\\
111000	3.884405	\\
112000	3.918269	\\
113000	3.977141	\\
114000	3.982647	\\
115000	4.028205	\\
116000	4.056246	\\
117000	4.109574	\\
118000	4.128735	\\
119000	4.155612	\\
120000	4.241542	\\
121000	4.236177	\\
122000	4.258306	\\
123000	4.375996	\\
124000	4.384436	\\
125000	4.371196	\\
126000	4.410033	\\
127000	4.444821	\\
128000	4.478772	\\
129000	4.555168	\\
130000	4.530055	\\
131000	4.580455	\\
132000	4.629371	\\
133000	4.673293	\\
134000	4.714113	\\
135000	4.7715	\\
136000	4.796988	\\
137000	4.814136	\\
138000	4.902713	\\
139000	4.86243	\\
140000	4.889776	\\
141000	4.953439	\\
142000	5.023312	\\
143000	5.021809	\\
144000	5.088815	\\
145000	5.092703	\\
146000	5.090072	\\
147000	5.202599	\\
148000	5.18001	\\
149000	5.206466	\\
150000	5.283414	\\
151000	5.275135	\\
152000	5.355091	\\
153000	5.39672	\\
154000	5.362009	\\
155000	5.423375	\\
156000	5.452814	\\
157000	5.480819	\\
158000	5.561336	\\
159000	5.605601	\\
160000	5.610787	\\
161000	5.635364	\\
162000	5.700193	\\
163000	5.734571	\\
164000	5.802508	\\
200000 7.273719     \\
};
\addlegendentry{NUC8i7HVK}

\addplot[color=blue, draw=none, mark=x, mark options={solid,blue}]
  table[row sep=crcr]{%
164000 5.993	\\
  };

\end{axis}
\node[fill=white, at={(1.3in,1.6in)}, text=black, draw=black, ] {$(n_\mathrm{max},\Delta t_\mathrm{cycle}(n_\mathrm{max})) = (1.64 \cdot 10^5, 6\mathrm{s})$};
\end{tikzpicture}%

==> figures/Leibniz_new.tikz <==
%

\definecolor{mycolor1}{rgb}{0.00000,0.3,0.6}
\definecolor{mycolor3}{rgb}{0.01,0.79,0.395}
\begin{tikzpicture}
\begin{axis}[%
width=3.5in,
height=3.0in,
%at={(0in,0in)},
%scale only axis,
grid,
grid style={semithick, densely dotted},
xlabel={$n$},
ylabel={$\Delta t_\mathrm{cycle}(n)$ \textcolor{blue}{[s]}/ \textcolor{mycolor3}{[s]}/\textcolor{red}{[ms]}},
xmin=0,
xmax=320000,
%xtick={0, 20000, 40000, 60000, 80000, 100000, 120000, 140000, 160000, 180000, 200000,220000,240000,260000,280000}, %11100000},
ymin=0,
ymax=11.5,
ytick={0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11},
%legend style={at={(2.15 in, 0.3 in)}, anchor=center, draw=black}
legend style={at={(1.3 in, -0.55 in)}, anchor=center, legend columns=3 draw=black}
%axis background/.style={fill=white},
]


\addplot [color=blue]
  table[row sep=crcr]{%
1000	0.036	\\
2000	0.072	\\
3000	0.109	\\
4000	0.148	\\
5000	0.183	\\
6000	0.218	\\
7000	0.255	\\
8000	0.293	\\
9000	0.327	\\
10000	0.366	\\
11000	0.403	\\
12000	0.437	\\
13000	0.473	\\
14000	0.511	\\
15000	0.549	\\
16000	0.584	\\
17000	0.621	\\
18000	0.658	\\
19000	0.695	\\
20000	0.734	\\
21000	0.767	\\
22000	0.805	\\
23000	0.843	\\
24000	0.877	\\
25000	0.915	\\
26000	0.953	\\
27000	0.99	\\
28000	1.025	\\
29000	1.061	\\
30000	1.099	\\
31000	1.132	\\
32000	1.168	\\
33000	1.208	\\
34000	1.244	\\
35000	1.282	\\
36000	1.317	\\
37000	1.358	\\
38000	1.392	\\
39000	1.424	\\
40000	1.465	\\
41000	1.493	\\
42000	1.536	\\
43000	1.574	\\
44000	1.612	\\
45000	1.65	\\
46000	1.683	\\
47000	1.722	\\
48000	1.755	\\
49000	1.792	\\
50000	1.829	\\
51000	1.869	\\
52000	1.905	\\
53000	1.938	\\
54000	1.977	\\
55000	2.007	\\
56000	2.052	\\
57000	2.086	\\
58000	2.124	\\
59000	2.159	\\
60000	2.197	\\
61000	2.223	\\
62000	2.269	\\
63000	2.307	\\
64000	2.343	\\
65000	2.38	\\
66000	2.413	\\
67000	2.452	\\
68000	2.489	\\
69000	2.526	\\
70000	2.562	\\
71000	2.597	\\
72000	2.639	\\
73000	2.67	\\
74000	2.711	\\
75000	2.746	\\
76000	2.773	\\
77000	2.817	\\
78000	2.857	\\
79000	2.89	\\
80000	2.928	\\
81000	2.966	\\
82000	3.006	\\
83000	3.04	\\
84000	3.075	\\
85000	3.114	\\
86000	3.147	\\
87000	3.19	\\
88000	3.223	\\
89000	3.259	\\
90000	3.297	\\
91000	3.332	\\
92000	3.361	\\
93000	3.407	\\
94000	3.444	\\
95000	3.476	\\
96000	3.506	\\
97000	3.554	\\
98000	3.589	\\
99000	3.622	\\
100000	3.666	\\
101000	3.701	\\
102000	3.735	\\
103000	3.769	\\
104000	3.812	\\
105000	3.839	\\
106000	3.871	\\
107000	3.921	\\
108000	3.953	\\
109000	3.982	\\
110000	4.027	\\
111000	4.065	\\
112000	4.097	\\
113000	4.142	\\
114000	4.177	\\
115000	4.209	\\
116000	4.253	\\
117000	4.287	\\
118000	4.313	\\
119000	4.358	\\
120000	4.394	\\
121000	4.418	\\
122000	4.47	\\
123000	4.507	\\
124000	4.535	\\
125000	4.576	\\
126000	4.612	\\
127000	4.652	\\
128000	4.689	\\
129000	4.716	\\
130000	4.763	\\
131000	4.792	\\
132000	4.827	\\
133000	4.875	\\
134000	4.908	\\
135000	4.943	\\
136000	4.982	\\
137000	5.007	\\
138000	5.057	\\
139000	5.092	\\
140000	5.129	\\
141000	5.163	\\
142000	5.199	\\
143000	5.239	\\
144000	5.271	\\
145000	5.316	\\
146000	5.349	\\
147000	5.39	\\
148000	5.422	\\
149000	5.449	\\
150000	5.497	\\
151000	5.522	\\
152000	5.569	\\
153000	5.608	\\
154000	5.647	\\
155000	5.679	\\
156000	5.716	\\
157000	5.75	\\
158000	5.785	\\
159000	5.828	\\
160000	5.85	\\
161000	5.898	\\
162000	5.921	\\
163000	5.972	\\
164000	5.993	\\
164000 60  \\
};
\addlegendentry{PLC S7-1512}

\addplot [color=mycolor3]
  table[row sep=crcr]{%
2000	0.042	\\
4000	0.082	\\
6000	0.122	\\
8000	0.162	\\
10000	0.207	\\
12000	0.244	\\
14000	0.284	\\
16000	0.324	\\
18000	0.365	\\
20000	0.405	\\
22000	0.446	\\
24000	0.487	\\
26000	0.525	\\
28000	0.566	\\
30000	0.606	\\
32000	0.645	\\
34000	0.686	\\
36000	0.727	\\
38000	0.769	\\
40000	0.809	\\
42000	0.848	\\
44000	0.889	\\
46000	0.93	\\
48000	0.969	\\
50000	1.011	\\
52000	1.047	\\
54000	1.092	\\
56000	1.132	\\
58000	1.173	\\
60000	1.214	\\
62000	1.253	\\
64000	1.294	\\
66000	1.332	\\
68000	1.377	\\
70000	1.415	\\
72000	1.455	\\
74000	1.496	\\
76000	1.537	\\
78000	1.577	\\
80000	1.616	\\
82000	1.658	\\
84000	1.697	\\
86000	1.738	\\
88000	1.779	\\
90000	1.818	\\
92000	1.86	\\
94000	1.898	\\
96000	1.938	\\
98000	1.978	\\
100000	2.018	\\
102000	2.064	\\
104000	2.101	\\
106000	2.143	\\
108000	2.184	\\
110000	2.226	\\
112000	2.264	\\
114000	2.303	\\
116000	2.343	\\
118000	2.38	\\
120000	2.424	\\
122000	2.466	\\
124000	2.506	\\
126000	2.546	\\
128000	2.585	\\
130000	2.623	\\
132000	2.661	\\
134000	2.708	\\
136000	2.748	\\
138000	2.79	\\
140000	2.831	\\
142000	2.867	\\
144000	2.911	\\
146000	2.951	\\
148000	2.993	\\
150000	3.032	\\
152000	3.068	\\
154000	3.109	\\
156000	3.148	\\
158000	3.183	\\
160000	3.237	\\
162000	3.275	\\
164000	3.315	\\
166000	3.352	\\
168000	3.397	\\
170000	3.439	\\
172000	3.475	\\
174000	3.514	\\
176000	3.555	\\
178000	3.593	\\
180000	3.633	\\
182000	3.676	\\
184000	3.72	\\
186000	3.757	\\
188000	3.796	\\
190000	3.836	\\
192000	3.879	\\
194000	3.919	\\
196000	3.959	\\
198000	3.997	\\
200000	4.04	\\
202000	4.084	\\
204000	4.121	\\
206000	4.16	\\
208000	4.2	\\
210000	4.245	\\
212000	4.283	\\
214000	4.324	\\
216000	4.354	\\
218000	4.408	\\
220000	4.446	\\
222000	4.485	\\
224000	4.523	\\
226000	4.563	\\
228000	4.606	\\
230000	4.645	\\
232000	4.677	\\
234000	4.723	\\
236000	4.775	\\
238000	4.811	\\
240000	4.847	\\
242000	4.886	\\
244000	4.929	\\
246000	4.967	\\
248000	5.005	\\
250000	5.054	\\
252000	5.091	\\
254000	5.132	\\
256000	5.17	\\
258000	5.214	\\
260000	5.249	\\
262000	5.283	\\
264000	5.33	\\
266000	5.37	\\
268000	5.415	\\
270000	5.449	\\
272000	5.494	\\
274000	5.535	\\
276000	5.57	\\
278000	5.618	\\
280000	5.655	\\
282000	5.698	\\
284000	5.735	\\
286000	5.777	\\
288000	5.817	\\
290000	5.854	\\
292000	5.901	\\
294000	5.937	\\
296000	5.98	\\
296000	59	\\
};
\addlegendentry{PLC S7-314}


\addplot [color=red]
  table[row sep=crcr]{%
1000	0.03554	\\
2000	0.072067	\\
3000	0.105028	\\
4000	0.140589	\\
5000	0.175031	\\
6000	0.21078	\\
7000	0.245798	\\
8000	0.27899	\\
9000	0.314558	\\
10000	0.351987	\\
11000	0.385968	\\
12000	0.422535	\\
13000	0.465527	\\
14000	0.494156	\\
15000	0.544586	\\
16000	0.571122	\\
17000	0.609391	\\
18000	0.636491	\\
19000	0.68063	\\
20000	0.70603	\\
21000	0.738453	\\
22000	0.772119	\\
23000	0.807223	\\
24000	0.841975	\\
25000	0.875322	\\
26000	0.908174	\\
27000	0.942434	\\
28000	0.977998	\\
29000	1.019093	\\
30000	1.053286	\\
31000	1.0847	\\
32000	1.1187	\\
33000	1.1508	\\
34000	1.189351	\\
35000	1.220992	\\
36000	1.260452	\\
37000	1.291857	\\
38000	1.326249	\\
39000	1.362601	\\
40000	1.398265	\\
41000	1.427376	\\
42000	1.463961	\\
43000	1.501658	\\
44000	1.531476	\\
45000	1.572718	\\
46000	1.605718	\\
47000	1.64431	\\
48000	1.673332	\\
49000	1.716111	\\
50000	1.744564	\\
51000	1.779675	\\
52000	1.814057	\\
53000	1.841322	\\
54000	1.886818	\\
55000	1.919263	\\
56000	1.951387	\\
57000	1.99414	\\
58000	2.027934	\\
59000	2.053646	\\
60000	2.095125	\\
61000	2.130018	\\
62000	2.16444	\\
63000	2.18868	\\
64000	2.234765	\\
65000	2.271154	\\
66000	2.308406	\\
67000	2.338666	\\
68000	2.374724	\\
69000	2.405947	\\
70000	2.439106	\\
71000	2.474846	\\
72000	2.509352	\\
73000	2.541708	\\
74000	2.587945	\\
75000	2.615193	\\
76000	2.654994	\\
77000	2.6813	\\
78000	2.716395	\\
79000	2.755672	\\
80000	2.788646	\\
81000	2.823273	\\
82000	2.85509	\\
83000	2.889302	\\
84000	2.927412	\\
85000	2.964296	\\
86000	2.994283	\\
87000	3.031601	\\
88000	3.073905	\\
89000	3.103884	\\
90000	3.136482	\\
91000	3.169228	\\
92000	3.203477	\\
93000	3.238939	\\
94000	3.279778	\\
95000	3.309721	\\
96000	3.343305	\\
97000	3.386126	\\
98000	3.417917	\\
99000	3.44687	\\
100000	3.483205	\\
101000	3.535688	\\
102000	3.553268	\\
103000	3.589914	\\
104000	3.638271	\\
105000	3.665173	\\
106000	3.698771	\\
107000	3.72325	\\
108000	3.762498	\\
109000	3.792629	\\
110000	3.824997	\\
111000	3.877392	\\
112000	3.907823	\\
113000	3.949772	\\
114000	3.96979	\\
115000	4.010904	\\
116000	4.044639	\\
117000	4.071038	\\
118000	4.10758	\\
119000	4.146268	\\
120000	4.176757	\\
121000	4.221641	\\
122000	4.247153	\\
123000	4.280074	\\
124000	4.319701	\\
125000	4.359565	\\
126000	4.396738	\\
127000	4.422424	\\
128000	4.458507	\\
129000	4.501534	\\
130000	4.523357	\\
131000	4.566915	\\
132000	4.603794	\\
133000	4.630301	\\
134000	4.67238	\\
135000	4.707734	\\
136000	4.734445	\\
137000	4.771088	\\
138000	4.810684	\\
139000	4.844917	\\
140000	4.876878	\\
141000	4.912537	\\
142000	4.953444	\\
143000	4.987795	\\
144000	5.020557	\\
145000	5.058509	\\
146000	5.093718	\\
147000	5.132083	\\
148000	5.160386	\\
149000	5.191754	\\
150000	5.236802	\\
151000	5.261952	\\
152000	5.299141	\\
153000	5.338144	\\
154000	5.374731	\\
155000	5.398817	\\
156000	5.449253	\\
157000	5.467287	\\
158000	5.520088	\\
159000	5.540258	\\
160000	5.572798	\\
161000	5.616885	\\
162000	5.648724	\\
163000	5.676916	\\
164000	5.714595	\\
165000	5.747355	\\
166000	5.78644	\\
167000	5.820268	\\
168000	5.857822	\\
169000	5.892614	\\
170000	5.925953	\\
171000	5.957081	\\
172000	6.014645	\\
173000	6.028613	\\
174000	6.063057	\\
175000	6.101075	\\
176000	6.145549	\\
177000	6.167124	\\
178000	6.212317	\\
179000	6.239249	\\
180000	6.272502	\\
181000	6.307045	\\
182000	6.341503	\\
183000	6.37828	\\
184000	6.40577	\\
185000	6.503925	\\
186000	6.496829	\\
187000	6.520537	\\
188000	6.564546	\\
189000	6.584841	\\
190000	6.625206	\\
191000	6.657007	\\
192000	6.690925	\\
193000	6.722368	\\
194000	6.779213	\\
195000	6.826789	\\
196000	6.850776	\\
197000	6.87873	\\
198000	6.892528	\\
199000	6.926238	\\
200000	6.967847	\\
201000	6.999991	\\
202000	7.034266	\\
203000	7.074149	\\
204000	7.111447	\\
205000	7.15057	\\
206000	7.182545	\\
207000	7.20925	\\
208000	7.246663	\\
209000	7.28329	\\
210000	7.319718	\\
211000	7.353086	\\
212000	7.392812	\\
213000	7.440909	\\
214000	7.472452	\\
215000	7.504324	\\
216000	7.542877	\\
217000	7.570822	\\
218000	7.60186	\\
219000	7.638636	\\
220000	7.678705	\\
221000	7.712071	\\
222000	7.747153	\\
223000	7.774231	\\
224000	7.813217	\\
225000	7.83679	\\
226000	7.882955	\\
227000	7.918172	\\
228000	7.955507	\\
229000	8.007214	\\
230000	8.024789	\\
231000	8.04899	\\
232000	8.08687	\\
233000	8.119007	\\
234000	8.162368	\\
235000	8.191439	\\
236000	8.230374	\\
237000	8.268078	\\
238000	8.299707	\\
239000	8.335934	\\
240000	8.361252	\\
241000	8.398408	\\
242000	8.43565	\\
243000	8.473292	\\
244000	8.513788	\\
245000	8.55455	\\
246000	8.576603	\\
247000	8.609081	\\
248000	8.639734	\\
249000	8.680958	\\
250000	8.720245	\\
251000	8.755542	\\
252000	8.784635	\\
253000	8.838009	\\
254000	8.854867	\\
255000	8.889059	\\
256000	8.92581	\\
257000	8.967753	\\
258000	8.999205	\\
259000	9.029162	\\
260000	9.057535	\\
261000	9.096058	\\
262000	9.12749	\\
263000	9.165653	\\
264000	9.214939	\\
265000	9.233154	\\
266000	9.270525	\\
267000	9.308785	\\
268000	9.342264	\\
269000	9.37755	\\
270000	9.424623	\\
271000	9.45127	\\
272000	9.491972	\\
273000	9.515035	\\
274000	9.591599	\\
275000	9.583269	\\
276000	9.619161	\\
277000	9.670204	\\
278000	9.689291	\\
279000	9.727026	\\
280000	9.757252	\\
281000	9.789475	\\
282000	9.827476	\\
283000	9.874526	\\
284000	9.89959	\\
285000	9.95396	\\
286000	9.968464	\\
287000	10.007138	\\
288000	10.039305	\\
289000	10.08483	\\
290000	10.103627	\\
291000	10.139202	\\
292000	10.178878	\\
293000	10.211456	\\
294000	10.247622	\\
295000	10.29565	\\
296000	10.320745	\\
297000	10.347326	\\
298000	10.398268	\\
299000	10.431064	\\
300000	10.466707	\\
301000	10.501832	\\
302000	10.52663	\\
303000	10.562682	\\
304000	10.597567	\\
305000	10.633491	\\
306000	10.675465	\\
307000	10.705344	\\
308000	10.734481	\\
309000	10.778173	\\
310000	10.811306	\\
311000	10.831076	\\
312000	10.88766	\\
313000	10.918298	\\
314000	10.959313	\\
315000	10.976088	\\
316000	11.01921	\\
317000	11.056982	\\
318000	11.080135	\\
319000	11.118149	\\
320000	11.162985	\\
};
\addlegendentry{NUC8i7HVK}

\addplot[color=blue, draw=none, mark=x, mark options={solid,blue}]
  table[row sep=crcr]{%
164000 5.993	\\
  };
  
  \addplot[color=mycolor3, draw=none, mark=x, mark options={solid,mycolor3}]
  table[row sep=crcr]{%
296000	5.98	\\
  };

\end{axis}
%\node[fill=white, at={(1.3in,1.6in)}, text=black, draw=black, ] {$(n_\mathrm{max},\Delta t_\mathrm{cycle}(n_\mathrm{max})) = (1.64 \cdot 10^5, 6\mathrm{s})$};
\end{tikzpicture}%
